Conversational Education at Scale: A Multi-LLM Agent Workflow for Procedural Learning and Pedagogic Quality Assessment

Large language models (LLMs) have advanced virtual educators and learners, bridging NLP with AI4Education. Existing work often lacks scalability and fails to leverage diverse, large-scale course content, with limited frameworks for assessing pedagogic quality. To this end, we propose WikiHowAgent, a multi-agent workflow leveraging LLMs to simulate interactive teaching-learning conversations. It integrates teacher and learner agents, an interaction manager, and an evaluator to facilitate procedural learning and assess pedagogic quality. We introduce a dataset of 114,296 teacher-learner conversations grounded in 14,287 tutorials across 17 domains and 727 topics. Our evaluation protocol combines computational and rubric-based metrics with human judgment alignment. Results demonstrate the workflow's effectiveness in diverse setups, offering insights into LLM capabilities across domains. Our datasets and implementations are fully open-sourced.

==> table/benchmark_heter.csv <==
LLM Learner,BERTScore (%),BLEU (%),METEOR (%),ROUGE (%),Diversity (%),Question (%),Completion (%)
deepseek,68.08,33.73,30.49,39.06,77.79,26.87,99.30
qwen2,71.85,37.08,32.18,42.96,80.90,26.21,98.27
gemma,68.99,36.75,31.19,42.39,84.50,23.59,98.99
olmo2,68.22,35.44,30.61,40.86,80.81,42.11,99.32
openchat,71.06,29.33,33.66,37.62,73.31,62.36,79.46

==> table/benchmark_homo.csv <==
LLMs,Provider,BERTScore (%),BLEU (%),METEOR (%),ROUGE (%),Diversity Score (%),Question Ratio (%),Completion Ratio (%)
deepseek (7b),DeekSeek,71.81,31.54,30.53,37.71,77.24,17.67,99.57
qwen2 (7b),Alibaba,73.29,37.48,32.06,41.96,83.44,20.51,99.49
gemma (7b),Google,66.85,28.92,22.16,36.13,85.39,27.99,97.17
olmo2 (7b),Allenai,71.45,25.42,32.22,34.25,79.80,22.75,100.00
openchat (7b),Tsinghua,71.06,29.33,33.66,37.62,73.31,62.36,79.46
llama3 (8b),Meta,74.74,35.27,39.33,44.85,75.66,61.60,86.39
phi4 (14b),Microsoft,64.46,28.42,34.90,37.44,79.33,57.27,99.43
gpt-4,Open AI,,,,,,,

==> table/rubric.csv <==
Criterion,Rubric
Clarity,"Is the teacher’s instruction clear, well-structured, and easy to understand?
5 (Excellent): The instruction is highly clear, logically structured, and easy to understand. No ambiguity, and key concepts are well explained.     
4 (Good): The instruction is mostly clear, with minor ambiguities or areas that could be refined. The overall structure is logical.          
3 (Average): The instruction is somewhat clear, but there are noticeable ambiguities or structural issues that may cause some confusion.     
2 (Poor): The instruction is difficult to follow due to unclear phrasing, missing details, or a lack of logical flow. Learners may struggle to understand.
1 (Very Poor): The instruction is highly unclear, disorganized, or misleading. Learners are likely to be confused or misunderstand key points."
Truthfulness,"Does the generated response stay within the scope of the reference tutorial?
5 (Perfectly Factual): All information is completely accurate, directly aligned with the given tutorial or trusted sources. No hallucinations or misleading details.          
4 (Mostly Factual with Minor Errors): The response is largely correct but may contain small factual errors, slightly ambiguous statements, or minor misinterpretations.     
3 (Partially Factual but Some Inconsistencies): Includes some correct information but also contains notable factual errors, misrepresentations, or unsupported claims.        
2 (Mostly Inaccurate): A majority of the response is incorrect or misleading, with only a small portion being factually accurate.  
1 (Completely Incorrect / Hallucinated): The response is entirely false, misleading, or contradicts known facts or the provided tutorial."
Engagement,"Does the learner actively participate by asking meaningful questions or responding thoughtfully?
5 (Excellent): The learner frequently asks insightful questions, provides thoughtful responses, and demonstrates strong engagement.
4 (Good): The learner engages well, asking relevant questions and responding appropriately, with only minor missed opportunities.     
3 (Average): The learner participates but does not consistently ask meaningful questions or provide detailed responses.       
2 (Poor): The learner shows minimal engagement, rarely asking questions or contributing meaningfully to the discussion.        
1 (Very Poor): The learner is disengaged, does not ask questions, and provides minimal or no meaningful responses."
Coherence,"Is the conversation logically structured, with smooth transitions between steps?
5 (Excellent): The conversation is well-structured, with smooth transitions and a logical flow from one step to the next.
4 (Good): The conversation is mostly coherent, with only minor inconsistencies or abrupt transitions.       
3 (Average): The conversation has some structural issues, with occasional jumps or awkward transitions.       
2 (Poor): The conversation lacks logical flow, with multiple abrupt or confusing transitions. 
1 (Very Poor): The conversation is highly disorganized, making it difficult to follow the sequence of steps."
Depth,"Does the conversation go beyond surface-level discussion and explore concepts in sufficient detail?
5 (Excellent): The conversation explores concepts in-depth, with thorough explanations and critical thinking.
4 (Good): The conversation provides mostly in-depth discussion, but some areas could be explored further.
3 (Average): The conversation touches on key concepts but lacks depth in explanations or follow-up discussions.
2 (Poor): The conversation is mostly superficial, with little exploration beyond basic information.
1 (Very Poor): The conversation is highly shallow, lacking any meaningful discussion or explanation."
Relevance,"Do the responses stay on-topic and align with the tutorial’s instructions and context?
5 (Excellent): The responses are consistently relevant and closely follow the tutorial's instructions and context.
4 (Good): The responses are mostly relevant, with only occasional minor deviations.
3 (Average): The responses are somewhat relevant but occasionally stray off-topic.
2 (Poor): The conversation frequently goes off-topic, with limited alignment to the tutorial's instructions.  
1 (Very Poor): The responses are largely irrelevant, making it difficult to follow the intended learning path."
Progress,"Does the conversation effectively move forward through the tutorial steps in a logical manner?
5 (Excellent): The conversation progresses efficiently, covering each step logically and without unnecessary repetition.
4 (Good): The conversation generally moves forward well, with only minor delays or repetitions.
3 (Average): The conversation progresses but sometimes gets stuck or moves inefficiently.
2 (Poor): The conversation struggles to move forward, often repeating steps or getting sidetracked.
1 (Very Poor): The conversation lacks clear progress, frequently revisiting previous steps or failing to complete the tutorial."
Naturalness,"Does the conversation feel fluid and human-like, avoiding robotic or overly scripted responses?
5 (Excellent): The conversation feels natural and human-like, with engaging and varied responses.
4 (Good): The conversation is mostly natural, but some responses feel slightly mechanical or repetitive.
3 (Average): The conversation has a mix of natural and robotic responses, with some unnatural phrasing.        
2 (Poor): The conversation often feels artificial or scripted, with little variation in responses.            
1 (Very Poor): The conversation is highly robotic or formulaic, making it feel unnatural and disengaging."
